Graphical Calculi and their Conjecture Synthesis

Categorical Quantum Mechanics, and graphical calculi in particular, has proven to be an intuitive and powerful way to reason about quantum computing. This work continues the exploration of graphical calculi, inside and outside of the quantum computing setting, by investigating the algebraic structures with which we label diagrams. The initial aim for this was Conjecture Synthesis; the algorithmic process of creating theorems. To this process we introduce a generalisation step, which itself requires the ability to infer and then verify parameterised families of theorems. This thesis introduces such inference and verification frameworks, in doing so forging novel links between graphical calculi and fields such as Algebraic Geometry and Galois Theory. These frameworks inspired further research into the design of graphical calculi, and we introduce two important new calculi here. First is the calculus RING, which is initial among ring-based qubit graphical calculi, and in turn inspired the introduction and classification of phase homomorphism pairs also presented here. The second is the calculus ZQ, an edge-decorated calculus which naturally expresses arbitrary qubit rotations, eliminating the need for non-linear rules such as (EU) of ZX. It is expected that these results will be of use to those creating optimisation schemes and intermediate representations for quantum computing, to those creating new graphical calculi, and for those performing conjecture synthesis.

==> figures/QR/QR_ASSr.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=polynomial] (1) at (0, 0) {$+(a+b)$};
		\node [style=none] (2) at (0, 1) {};
		\node [style=none] (3) at (0, -1) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (3.center);
		\draw (2.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/QR/ZW_inv_r.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 1) {};
		\node [style=none] (1) at (0, -1) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/QR/ZW_rngplusrs_r.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (1) at (0, 1.5) {};
		\node [style=none] (26) at (0, -1.5) {};
		\node [style=white] (31) at (0, 0) {r+s};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (31.center);
		\draw (31.center) to (26.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/QR/blob_a.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white] (1) at (-0.75, -0.25) {a};
		\node [style=white] (23) at (0, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (23.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/QR/hd_1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white] (0) at (0, 0.5) {$-\frac{1}{2}$};
		\node [style=white] (1) at (0, -0.5) {};
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/QR/hd_2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white] (0) at (0, 0.5) {$-\frac{1}{2}$};
		\node [style=white] (1) at (0, -0.5) {};
		\node [style=white] (2) at (1, -0.5) {};
		\node [style=small black] (3) at (1, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (3.center) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/QR/hd_4.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=small black] (2) at (1, -0.5) {};
		\node [style=small black] (3) at (1, 0.5) {};
		\node [style=ZH] (4) at (1, 0) {H};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (3.center) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/QR/pf_m_2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white] (0) at (-1.75, -1.25) {$a \times b$};
		\node [style=none] (1) at (-1.75, 1) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/QR/qring_scalar.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ZH] (0) at (-0.5, -0.5) {$a$};
		\node [style=ZH] (1) at (0.5, -0.5) {$b$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend left=90, looseness=2.00] (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/RingR/B3_6.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (26) at (4, 0) {};
		\node [style=polynomial] (28) at (4, -0.5) {$\Pi a_1 \dots a_n$};
		\node [style=none] (29) at (4, -1) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (28.center) to (26.center);
		\draw (28.center) to (29.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/RingR/ZW_loop_r.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (1) at (0, 1) {};
		\node [style=none] (23) at (0, -0.5) {};
		\node [style=polynomial] (24) at (0, 0.5) {};
		\node [style=polynomialT] (25) at (0, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (24.center);
		\draw (25.center) to (23.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/RingR/tr_p.r.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white] (0) at (0, 0) {$r$};
		\node [style=none] (12) at (0, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (12.center) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/ZH/1_sqrt2.tikz <==
\begin{tikzpicture}[decoration=brace]
	\begin{pgfonlayer}{nodelayer}
		\node [style=Z dot] (3) at (0, 0.75) {};
		\node [style=X dot] (4) at (0, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (3.center) to (4.center);
		\draw [bend right] (3.center) to (4.center);
		\draw [bend right] (4.center) to (3.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/ZH/Hadamard.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=H box] (0) at (0, 0) {};
		\node [style=none] (1) at (0, 1) {};
		\node [style=none] (2) at (0, -1) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/ZH/T0_left.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ug] (0) at (0, -0.5) {};
		\node [style=X dot] (1) at (0, 0.5) {};
		\node [style=none] (3) at (0, -1.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (1.center) to (3.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/ZH/T0_right.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=X dot] (1) at (0, 0.5) {};
		\node [style=none] (3) at (0, -1.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (1.center) to (3.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/ZH/ZH_of_QRingState.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white] (0) at (0, -0.5) {$a-1$};
		\node [style=polynomial] (2) at (0, 0) {$+1$};
		\node [style=none] (5) at (0, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2.center) to (0.center);
		\draw (5.center) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/ZH/Z_spider_rule_scalar.tikz <==
\begin{tikzpicture}[decoration=brace]
	\begin{pgfonlayer}{nodelayer}
		\node [style=smallZ] (3) at (1.5, 0) {};
		\node [style=smallZ] (25) at (-1.5, 0.5) {};
		\node [style=smallZ] (26) at (-1.5, -0.5) {};
		\node [style=none] (27) at (0, 0) {$=$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (25.center) to (26.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/ZH/disconnect_4_pf.tikz <==
\begin{quote}\raggedright
\tikzfig{disconnect-4-pf-0} $\overset{\ref{lem:X-copy}}{=}$
\tikzfig{disconnect-4-pf-1} $=$
\tikzfig{disconnect-4-pf-2} $\overset{\text{(ZS1)}}{=}$
\tikzfig{disconnect-4-pf-3} $\overset{\text{(BA2)}}{=}$
\tikzfig{disconnect-4-pf-4} $\overset{\text{(BA2)}}{=}$
\tikzfig{disconnect-4-pf-5} $\overset{\text{(O)}}{=}$
\tikzfig{disconnect-4-pf-6} $\overset{\text{(BA2)}}{=}$
\tikzfig{disconnect-4-pf-7} $\overset{\text{(BA2)}}{=}$
\tikzfig{disconnect-4-pf-8} $\overset{\text{(ZS1)}}{=}$
\tikzfig{disconnect-4-pf-9} $\overset{\text{(ZS1)}}{=}$
\tikzfig{disconnect-4-pf-10} $=$
\tikzfig{disconnect-4-pf-11} $\overset{\ref{lem:X-copy}}{=}$
\tikzfig{disconnect-4-pf-12}
\end{quote}


==> figures/ZH/gray_state.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=smallGrey] (0) at (0, 0) {};
		\node [style=none] (1) at (0, 1) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/ZH/gray_state_not.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (1) at (0, 1) {};
		\node [style=not] (2) at (0, 0) {$\neg$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/ZH/had.tikz <==
\begin{tikzpicture}[decoration=brace]
	\begin{pgfonlayer}{nodelayer}
		\node [style=ZH] (0) at (0, 0) {};
		\node [style=none] (1) at (0, 1) {};
		\node [style=none] (2) at (0, -1) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2.center) to (0.center);
		\draw (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/ZH/had_normalised.tikz <==
\begin{tikzpicture}[decoration=brace]
	\begin{pgfonlayer}{nodelayer}
		\node [style=ZH] (0) at (0.5, 0) {};
		\node [style=none] (1) at (0.5, 1) {};
		\node [style=none] (2) at (0.5, -1) {};
		\node [style=st] (3) at (-0.5, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2.center) to (0.center);
		\draw (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/ZH/halfistwostars.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ZH] (0) at (-1.25, 0) {$\frac12$};
		\node [style=none] (1) at (0, 0) {=};
		\node [style=st] (2) at (1, 0.25) {};
		\node [style=st] (3) at (1, -0.5) {};
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/ZH/old/0_comm_l.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (l) at (-1] (r) at (2] (0) at (0] (1) at (1] (l) to (r);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ZH/old/0_comm_r.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (l) at (-1] (r) at (2] (0) at (1] (1) at (0] (l) to (r);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ZH/old/H_identity.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ZH] (0) at (-1.25] (1) at (-1.25] (2) at (-1.25] (3) at (-1.25] (4) at (-0.5] (5) at (1.25] (6) at (1.25] (7) at (0.5, 0) {$2$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2.center) to (3.center);
		\draw (5.center) to (6.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/ZH/old/H_identity_phased.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=smallH] (0) at (-0.5] (1) at (-0.5] (2) at (-0.5] (3) at (-0.5] (4) at (0] (5) at (1] (6) at (1] (7) at (0.5, 0) {$2$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2.center) to (3.center);
		\draw (5.center) to (6.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/ZH/old/Hadamard.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ZH] (0) at (-1.5] (1) at (1.75] (2) at (3.25] (3) at (-1.5] (4) at (3.25] (5) at (0] (6) at (-1.5] (7) at (3.25, -1) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (3.center) to (6.center);
		\draw (4.center) to (7.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/ZH/old/ZH_M.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ZH] (0) at (-2.5] (1) at (-1.75] (2) at (-1] (3) at (-1.75] (4) at (0] (5) at (1.5] (6) at (1.5] (3.center) to (0.center);
		\draw [bend left] (3.center) to (2.center);
		\draw (6.center) to (5.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/ZH/old/ZH_S1_gen_r.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (o0) at (-0.5] (o1) at (0.5] (s) at (0] (scalar) at (2.75] (2) at (0] (3) at (0] (i0) at (-0.5] (i1) at (0.5, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (s) to (o0.center);
		\draw (s) to (o1.center);
		\draw (s) to (i0.center);
		\draw (s) to (i1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/ZH/old/ZH_negate.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ZH] (4) at (1.25] (5) at (2.5] (6) at (3.25] (7) at (3.25] (8) at (2.5] (9) at (2.5] (5.center) to (7.center);
		\draw (7.center) to (6.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/ZH/old/ZH_of_QRingState.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white] (0) at (0] (2) at (0] (5) at (0, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2.center) to (0.center);
		\draw (5.center) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/ZH/old/ZH_plus4.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0] (16) at (0]$};
		\node [style=ZH] (18) at (-0.75] (19) at (0] (20) at (-0.75] (21) at (0, -1) {$2$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (16.center);
		\draw (19.center) to (20.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/ZH/old/ZH_times.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white] (0) at (0] (3) at (0] (4) at (-0.5] (5) at (0.5, -0.5) {$b$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (3.center) to (0.center);
		\draw (0.center) to (4.center);
		\draw (0.center) to (5.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/ZH/old/Z_special.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=smallZ] (0) at (-0.5] (1) at (-0.5] (2) at (-0.5] (3) at (0.5] (4) at (0.5] (5) at (0, 0) {$=$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (2.center);
		\draw (4.center) to (3.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/ZH/old/bang_box_example0.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=smallZ] (0) at (-0.75] (7) at (0.75, -0.5) {};
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/ZH/old/bang_box_example1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=smallZ] (0) at (-0.75] (1) at (0] (2) at (0] (7) at (0.75, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2.center) to (1.center);
		\draw (1.center) to (0.center);
		\draw (7.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/ZH/old/bbox_add_zh_bl.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (o0) at (-0.5] (o1) at (0.5] (g) at (0] (s) at (0] (1) at (0] (2) at (0] (i1) at (0] (s) to (g);
		\draw [bend left] (s) to (g);
		\draw (s) to (i1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/ZH/old/bbox_add_zh_br.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (o0) at (-0.5] (o1) at (0.5] (g) at (0] (s) at (0] (1) at (0] (2) at (0] (i1) at (0] (s) to (g);
		\draw [bend left] (s) to (g);
		\draw (s) to (i1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/ZH/old/bbox_add_zh_tl.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (o0) at (-0.5] (o1) at (0.5] (g) at (0] (s) at (0] (1) at (0] (2) at (0] (3) at (0] (i0) at (-0.5] (i1) at (0.5] (s) to (g);
		\draw [bend left] (s) to (g);
		\draw (s) to (i0.center);
		\draw (s) to (i1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/ZH/old/bbox_add_zh_tr.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (o0) at (-0.5] (o1) at (0.5] (g) at (0] (s) at (0] (1) at (0] (2) at (0] (3) at (0] (i0) at (-0.5] (i1) at (0.5] (s) to (g);
		\draw [bend left] (s) to (g);
		\draw (s) to (i0.center);
		\draw (s) to (i1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/ZH/old/bbox_example_l.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (0) at (0] (1) at (0.5] (2) at (-0.5] (3) at (-1] (4) at (1] (5) at (1] (6) at (-1] (7) at (1.5] (6.center) to (3.center);
		\draw [style=blue] (3.center) to (4.center);
		\draw [style=blue] (4.center) to (5.center);
		\draw [style=blue] (5.center) to (6.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/ZH/old/bbox_example_r.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (0) at (0] (1) at (0.5] (2) at (-0.5] (3) at (2.5] (4) at (1.5] (5) at (-1.5] (6) at (-2.5, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (6.center) to (0.center);
		\draw (2.center) to (0.center);
		\draw (4.center) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/ZH/old/bbox_nesting_l.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (0) at (0] (1) at (-0.5] (2) at (-0.5] (3) at (0.5] (4) at (0.5] (5) at (0.75] (1.center) to (2.center);
		\draw [style=blue] (2.center) to (3.center);
		\draw [style=blue] (3.center) to (4.center);
		\draw [style=blue] (4.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/ZH/old/bbox_nesting_r1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (0) at (0] (1) at (1, 0) {$\alpha_2$};
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/ZH/old/bbox_nesting_r2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (0) at (0] (1) at (1, 0) {$\alpha$};
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/ZH/old/bent_output.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (0) at (-1] (1) at (-1] (2) at (1] (3) at (-1] (4) at (1] (5) at (1] (1.center) to (0.center);
		\draw [] (5.center) to (2.center);
		\draw [] (2.center) to (0.center);
		\draw [] (0.center) to (3.center);
		\draw [] (2.center) to (4.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/ZH/old/commSquare.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-1] (1) at (1] (2) at (1] (3) at (-1] (4) at (0] (5) at (1.5] (6) at (0] (7) at (-1.5] (0.center) to (1.center);
		\draw [style=arrow] (1.center) to (2.center);
		\draw [style=arrow] (0.center) to (3.center);
		\draw [style=arrow] (3.center) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/ZH/old/crossing.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-0.5] (1) at (0.5] (2) at (-0.5] (3) at (0.5] (4) at (0, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
		\draw (2.center) to (3.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/ZH/old/cup.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-0.5] (1) at (0.5] (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/ZH/old/cup_nf.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-5] (2) at (-4] (3) at (-3] (4) at (-0.75] (6) at (-1.75] (7) at (-1.75] (8) at (-0.75] (9) at (-1.25] (0.center) to (2.center);
		\draw (7.center) to (6.center);
		\draw (4.center) to (8.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/ZH/old/cupt.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0.5] (1) at (-0.5] (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/ZH/old/deg_example.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ZH] (0) at (-1] (1) at (0] (2) at (1] (3) at (0, 2) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (2.center);
		\draw (1.center) to (0.center);
		\draw (3.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/ZH/old/disconnect_4_pf.tikz <==
\begin{quote}\raggedright
\tikzfig{disconnect-4-pf-0} $\overset{\ref{lem:X-copy}}{=}$
\tikzfig{disconnect-4-pf-1} $=$
\tikzfig{disconnect-4-pf-2} $\overset{\text{(ZS1)}}{=}$
\tikzfig{disconnect-4-pf-3} $\overset{\text{(BA2)}}{=}$
\tikzfig{disconnect-4-pf-4} $\overset{\text{(BA2)}}{=}$
\tikzfig{disconnect-4-pf-5} $\overset{\text{(O)}}{=}$
\tikzfig{disconnect-4-pf-6} $\overset{\text{(BA2)}}{=}$
\tikzfig{disconnect-4-pf-7} $\overset{\text{(BA2)}}{=}$
\tikzfig{disconnect-4-pf-8} $\overset{\text{(ZS1)}}{=}$
\tikzfig{disconnect-4-pf-9} $\overset{\text{(ZS1)}}{=}$
\tikzfig{disconnect-4-pf-10} $=$
\tikzfig{disconnect-4-pf-11} $\overset{\ref{lem:X-copy}}{=}$
\tikzfig{disconnect-4-pf-12}
\end{quote}


==> figures/ZH/old/dot_nf.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=smallZ] (0) at (-0.25] (1) at (0.25] (2) at (0.25] (3) at (-0.25] (3.center) to (2.center);
		\draw (1.center) to (2.center);
		\draw (0.center) to (3.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/ZH/old/down_output.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=box] (0) at (0] (1) at (0] (1.center) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/ZH/old/ex_ring_prop_1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ZH] (0) at (0] (1) at (0] (2) at (-0.5] (3) at (0.5, -0.5) {0};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (0.center);
		\draw (0.center) to (2.center);
		\draw (0.center) to (3.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/ZH/old/extension.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-1] (1) at (-1] (2) at (-4] (3) at (-4] (4) at (-4] (5) at (0] (6) at (3] (7) at (3] (8) at (1] (1.center) to (0.center);
		\draw [style=arrow] (0.center) to (8.center);
		\draw [style=arrow] (8.center) to (5.center);
		\draw [style=arrow] (0.center) to (5.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/ZH/old/extr_5.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (1) at (-8] (2) at (8] (5) at (-4.5] (7) at (4.5] (8) at (-4.5] (9) at (4.5] (20) at (-3.5] (21) at (3.5] (22) at (0] (35) at (0, 0) {$\dots$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/ZH/old/gen_comm_l.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (l) at (-1] (r) at (2] (0) at (0] (1) at (1] (l) to (r);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ZH/old/gen_comm_r.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (l) at (-1] (r) at (2] (0) at (1] (1) at (0] (l) to (r);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ZH/old/gen_spider_l.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white] (0) at (0] (1) at (-0.5] (2) at (0.5] (3) at (0] (4) at (0, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (0.center);
		\draw (0.center) to (2.center);
		\draw (0.center) to (4.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/ZH/old/gen_spider_repeats.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (10) at (0.5] (19) at (0] (20) at (0] (21) at (0.25] (22) at (-0.25, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (20.center) to (19.center);
		\draw (19.center) to (21.center);
		\draw (19.center) to (22.center);
		\draw (10.center) to (21.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/ZH/old/green_0_1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (0) at (0] (1) at (0] (1.center) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ZH/old/green_0_3.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (2.5] (1) at (1.5] (2) at (3.5] (3) at (2.5] (0.center) to (3.center);
		\draw [] (1.center) to (3.center);
		\draw [] (3.center) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ZH/old/green_1_2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (0) at (0] (1) at (-1] (3) at (0] (4) at (1] (1.center) to (0.center);
		\draw [] (0.center) to (3.center);
		\draw [] (0.center) to (4.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/ZH/old/green_2_1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (0) at (0] (1) at (0] (3) at (-1] (4) at (1] (1.center) to (0.center);
		\draw [] (0.center) to (3.center);
		\draw [] (0.center) to (4.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/ZH/old/half_times_2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ZH] (0) at (-3] (1) at (-1.5] (2) at (0] (3) at (1] (4) at (2] (5) at (1] (6) at (2] (3.center) to (5.center);
		\draw [style=dashed] (5.center) to (4.center);
		\draw [style=dashed] (4.center) to (6.center);
		\draw [style=dashed] (6.center) to (3.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/ZH/old/indexing_box.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=medium gray box] (0) at (0] (1) at (-0.75] (2) at (0.75] (3) at (-0.75] (4) at (0.75] (5) at (0] (6) at (0, -0.75) {$\ldots$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (3.center);
		\draw (2.center) to (4.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/ZH/old/multiply_rule.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ZH] (0) at (-2.5] (1) at (-1.75] (2) at (-1] (3) at (-1.75] (4) at (0] (5) at (1.5] (6) at (1.5] (3.center) to (0.center);
		\draw [bend left] (3.center) to (2.center);
		\draw (6.center) to (5.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ZH/old/multiply_rule_phased.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ZH] (0) at (-1.5] (1) at (-1] (2) at (-0.5] (3) at (-1] (4) at (0] (5) at (0.5] (6) at (0.5] (3.center) to (0.center);
		\draw [bend left] (3.center) to (2.center);
		\draw (6.center) to (5.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/ZH/old/negate_dfn.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ZH] (4) at (1.5] (6) at (3.75] (7) at (4.25] (14) at (3] (15) at (2.5] (16) at (3.5] (17) at (2.5] (18) at (3.5] (19) at (3.05] (20) at (3.05] (17.center) to (16.center);
		\draw [in=-90] (15.center) to (18.center);
		\draw (14.center) to (6.center);
		\draw (6.center) to (7.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/ZH/old/net_example_r.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=net] (1) at (-0.5] (2) at (-0.5] (5) at (0.5] (1.center) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/ZH/old/nf.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=semilarge box] (0) at (0] (1) at (-0.75] (2) at (0.75] (3) at (-0.75] (4) at (0.75] (5) at (0, 0.5) {$\ldots$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (3.center);
		\draw (2.center) to (4.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/ZH/old/oneArrowReduce.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-1] (1) at (-1] (2) at (-0.5] (4) at (0.5] (5) at (1] (6) at (1] (8) at (0] (9) at (1.25] (10) at (-1.25] (2.center) to (4.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/ZH/old/pi_comm_l.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (l) at (-1] (r) at (2] (0) at (0] (1) at (1] (l) to (r);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ZH/old/pi_comm_r.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (l) at (-1] (r) at (2] (0) at (1] (1) at (0] (l) to (r);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ZH/old/pi_disconnect_4_pf.tikz <==
\begin{quote}\raggedright
\tikzfig{pi-disconnect-4-pf-0} $\overset{\text{(BA2)}}{=}$
\tikzfig{pi-disconnect-4-pf-1} $\overset{\ref{lem:X-copy}}{=}$
\tikzfig{pi-disconnect-4-pf-2} $\overset{\text{(ZS1)}}{=}$
\tikzfig{pi-disconnect-4-pf-3} $\overset{\text{\ref{lem:disconnect-4}}}{=}$
\tikzfig{pi-disconnect-4-pf-4} $\overset{\text{(ZS1)}}{=}$
\tikzfig{pi-disconnect-4-pf-5} $\overset{\text{(ZS1)}}{=}$
\tikzfig{pi-disconnect-4-pf-6} $\overset{\ref{lem:X-copy}}{=}$
\tikzfig{pi-disconnect-4-pf-7} $\overset{\text{(BA2)}}{=}$
\tikzfig{pi-disconnect-4-pf-8}
\end{quote}


==> figures/ZH/old/qString2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=string] (1) at (0] (2) at (0] (3) at (-0.5] (4) at (0.5] (5) at (-0.5] (6) at (0.5] (7) at (0] (8) at (0] {$\wedge$};
		\draw (2.center) -- (1.center) node [pos=0.5] {$\,q_1$};
		\draw (1.center) to (5.center);
		\draw (1.center) to (6.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/ZH/old/qString4.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=string] (1) at (0] (2) at (0] (3) at (-0.5] (4) at (0.5] (5) at (-0.5] (6) at (0.5] (7) at (0] (8) at (0] {$\vee$};
		\draw (2.center) -- (1.center) node [pos=0.5] {$\,q_1$};
		\draw (1.center) to (5.center);
		\draw (1.center) to (6.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/ZH/old/ring1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0] (1) at (0] (2) at (-4] (3) at (-4] (4) at (-4] (5) at (0] (6) at (6] (7) at (6] (1.center) to (0.center);
		\draw [style=arrow] (0.center) to (5.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/ZH/old/scalar_mult.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ZH] (0) at (-1] (1) at (-2] (2) at (1] (3) at (0, -0) {$=$};
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ZH/old/scalar_rule.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (1] (1) at (1] (2) at (2] (3) at (2] (4) at (0] (5) at (-1.5] (0.center) to (1.center);
		\draw [style=dashed] (1.center) to (2.center);
		\draw [style=dashed] (2.center) to (3.center);
		\draw [style=dashed] (3.center) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ZH/old/sequential_composition.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=semilarge box] (0) at (0] (1) at (-0.75] (2) at (0.75] (3) at (-0.75] (4) at (0.75] (5) at (0] (6) at (0] (7) at (0] (8) at (0, -1.75) {$\ldots$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (3.center);
		\draw (2.center) to (4.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/ZH/old/spider_condensed.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (0) at (0] (1) at (-1] (1a) at (0] (1b) at (0] (2) at (1] (3) at (-1] (4) at (1] (1.center) to (0.center);
		\draw [] (0.center) to (2.center);
		\draw [] (0.center) to (3.center);
		\draw [] (0.center) to (4.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/ZH/old/triple_l.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (l) at (-1] (r) at (3] (0) at (0] (1) at (1] (2) at (2] (l) to (r);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ZH/old/triple_r.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (l) at (-1] (r) at (3] (0) at (0] (1) at (1] (2) at (2] (l) to (r);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ZH/old/twoArrowsReduce.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-1.5] (1) at (-1.5] (2) at (-1] (3) at (0] (4) at (1] (5) at (1.5] (6) at (1.5] (7) at (0.5] (8) at (-0.5] (9) at (1.75] (10) at (-1.75] (2.center) to (3.center);
		\draw [style=arrow] (3.center) to (4.center);
		\draw (4.center) to (6.center);
		\draw (5.center) to (4.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/ZH/old/unit_bb0.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ZH] (0) at (-1] (1) at (0] (2) at (1.75] (3) at (0.75] (4) at (1.75] (5) at (0.75] (3.center) to (5.center);
		\draw [style=dashed] (5.center) to (4.center);
		\draw [style=dashed] (4.center) to (2.center);
		\draw [style=dashed] (2.center) to (3.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ZH/old/unit_bb1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ZH] (0) at (-1] (1) at (-1] (2) at (0] (3) at (1] (4) at (1, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (0.center);
		\draw (3.center) to (4.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/ZH/old/unit_bb2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ZH] (0) at (-1.5] (1) at (-2] (2) at (0] (3) at (1] (4) at (1] (5) at (2] (6) at (2] (7) at (-1, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (0.center);
		\draw (3.center) to (4.center);
		\draw (6.center) to (5.center);
		\draw (7.center) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/ZH/old/unit_rule.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ZH] (0) at (-0.5] (1) at (-0.5] (2) at (0] (3) at (0.5] (4) at (0.5, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (0.center);
		\draw (3.center) to (4.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/ZH/old/wire_cap.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0.5] (1) at (0] (2) at (-0.5] (0.center) to (1.center);
		\draw [bend right=45] (1.center) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ZH/old/wire_cup.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-2] (1) at (-1.5] (2) at (-1] (0.center) to (1.center);
		\draw [bend right=45] (1.center) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ZH/old/zw_plus4.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0] (1) at (0] (2) at (0, 0) {$a+b$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (2.center);
		\draw (2.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/ZH/old/zw_times.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=white] (0) at (0] (1) at (-0.5] (2) at (0.5] (3) at (0, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (3.center) to (0.center);
		\draw (0.center) to (1.center);
		\draw (0.center) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/ZH/pi_disconnect_4_pf.tikz <==
\begin{quote}\raggedright
\tikzfig{pi-disconnect-4-pf-0} $\overset{\text{(BA2)}}{=}$
\tikzfig{pi-disconnect-4-pf-1} $\overset{\ref{lem:X-copy}}{=}$
\tikzfig{pi-disconnect-4-pf-2} $\overset{\text{(ZS1)}}{=}$
\tikzfig{pi-disconnect-4-pf-3} $\overset{\text{\ref{lem:disconnect-4}}}{=}$
\tikzfig{pi-disconnect-4-pf-4} $\overset{\text{(ZS1)}}{=}$
\tikzfig{pi-disconnect-4-pf-5} $\overset{\text{(ZS1)}}{=}$
\tikzfig{pi-disconnect-4-pf-6} $\overset{\ref{lem:X-copy}}{=}$
\tikzfig{pi-disconnect-4-pf-7} $\overset{\text{(BA2)}}{=}$
\tikzfig{pi-disconnect-4-pf-8}
\end{quote}


==> figures/ZH/pi_state.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=Z phase dot] (0) at (0, 0) {$\pi$};
		\node [style=none] (1) at (0, 1) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/ZH/scalar_mult.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ZH] (0) at (-1, -0) {$b$};
		\node [style=ZH] (1) at (-2, -0) {$a$};
		\node [style=ZH] (2) at (1, -0) {$ab$};
		\node [style=none] (3) at (0, -0) {$=$};
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ZH/star.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=st] (3) at (0, 0) {};
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/ZH/triangle.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 1) {};
		\node [style=none] (1) at (0, -1) {};
		\node [style=triangle] (2) at (0, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/ZH/triangle_red.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 1) {};
		\node [style=none] (1) at (0, -1) {};
		\node [style=ug] (2) at (0, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=none] (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/ZH/triangle_white.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=triangle] (8) at (0, 0) {};
		\node [style=none] (9) at (0, 1) {};
		\node [style=none] (10) at (0, -1) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (10.center) to (9.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/ZH/wire_cup.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-2, 0.25) {};
		\node [style=none] (1) at (-1.5, -0.25) {};
		\node [style=none] (2) at (-1, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right=45, looseness=1.00] (0.center) to (1.center);
		\draw [bend right=45, looseness=1.00] (1.center) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/ZH/zero_scalar.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=smallZ] (7) at (0, 0.5) {};
		\node [style=ZH] (8) at (0, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (7.center) to (8.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/ZQ/Q_C_r.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (2) at (0, 1.25) {};
		\node [style=none] (4) at (0, -1.25) {};
		\node [style=white] (5) at (0, 0) {$(\alpha, \hat n) \comp (\beta, \hat m)$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (5.center) to (4.center);
		\draw (5.center) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/ZQ/Q_E_l.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=ZH] (0) at (0, 0.5) {$v_1$};
		\node [style=ZH] (1) at (0, -0.5) {$v_2$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/ZQ/q_pigamma2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=qn] (7) at (0, 0) {$H$};
		\node [style=Z] (9) at (0, 1) {};
		\node [style=Z] (11) at (0, -1) {};
		\node [style=qn] (12) at (0, 0.5) {$\pi, z$};
		\node [style=qn] (13) at (0, -0.5) {$\gamma,z$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (9.center) to (11.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/ZQ/q_pigamma3.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=qn] (7) at (0, 0) {$(k) \times H \times (\cos \frac{\gamma}{2} + k \sin \frac{\gamma}{2})$};
		\node [style=Z] (9) at (0, 0.75) {};
		\node [style=Z] (11) at (0, -0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (9.center) to (11.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/ZW/inv_r.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 1) {};
		\node [style=none] (1) at (0, -1) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/ZW/swap.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-0.5, -0.5) {};
		\node [style=none] (1) at (0.5, -0.5) {};
		\node [style=none] (2) at (-0.5, 0.5) {};
		\node [style=none] (3) at (0.5, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2.center) to (1.center);
		\draw (0.center) to (3.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/ZW/w2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (1) at (-0.5, 0.75) {};
		\node [style=none] (4) at (0.5, 0.75) {};
		\node [style=small black] (6) at (0, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (6.center);
		\draw (6.center) to (4.center);
	\end{pgfonlayer}
\end{tikzpicture}

